Invariant extended Kalman filter on matrix Lie groups

We derive symmetry preserving invariant extended Kalman filters (IEKF) on matrix Lie groups. These Kalman filters have an advantage over conventional extended Kalman filters as the error dynamics for such filters are independent of the group configuration which, in turn, provides a uniform estimate of the region of convergence. The proposed IEKF differs from existing techniques in literature on the account that it is derived using minimal tools from differential geometry that simplifies its representation and derivation to a large extent. The filter error dynamics is defined on the Lie algebra directly instead of identifying the Lie algebra with an Euclidean space or defining the error dynamics in local coordinates using exponential map, and the associated differential Riccati equations are described on the corresponding space of linear operators using tensor algebra. The proposed filter is implemented for the attitude dynamics of the rigid body, which is a benchmark problem in control, and its performance is compared against a conventional extended Kalman filter (EKF). Numerical experiments support that the IEKF is computationally less intensive and gives better performance than the EKF.

==> TrajMSE.txt <==
Time,ExtMSE,InvMSE
0,0.363888026261349,0.363888026261349
0.02,0.365324017348826,0.365561651647367
0.04,0.367478898669022,0.366650520053408
0.06,0.370236151110999,0.368689241068943
0.08,0.37312615516416,0.371614670867228
0.1,0.37637743597212,0.374847918036127
0.12,0.380158833998559,0.378764727774805
0.14,0.38405544164059,0.382512021705923
0.16,0.387748925605453,0.386782157391552
0.18,0.392106565938734,0.391412029644086
0.2,0.396608565715933,0.395717474085988
0.22,0.401286287763224,0.399890576472164
0.24,0.406759893620845,0.404349280914555
0.26,0.411519101384384,0.409097324772844
0.28,0.415402199734038,0.413734796098198
0.3,0.419646411000075,0.418659761249621
0.32,0.423803261210094,0.423050709494209
0.34,0.427659151809953,0.427177535502493
0.36,0.430833510454341,0.431378034280708
0.38,0.433512033440856,0.434581608229385
0.4,0.435732601814045,0.437758632761972
0.42,0.437216882494084,0.441033490805352
0.44,0.438821909653026,0.443056268057875
0.46,0.439758415228696,0.444840827761565
0.48,0.439281706764871,0.44687897662371
0.5,0.439233128126984,0.447017512941608
0.52,0.438053628855587,0.447303666106286
0.54,0.436727358393123,0.447293087569481
0.56,0.434299071188645,0.447305602282891
0.58,0.431648340918059,0.446620049823528
0.6,0.428426237183738,0.44523736415352
0.62,0.425100425807299,0.443484862743278
0.64,0.420815820201484,0.441571596013412
0.66,0.417010959544976,0.438813422940749
0.68,0.411689707527672,0.436038819553371
0.7,0.407043332059003,0.432536813016005
0.72,0.401390843673445,0.428840739147762
0.74,0.395251578312774,0.424054137610201
0.76,0.389766931420348,0.41945144930958
0.78,0.384624748372423,0.414948454610058
0.8,0.378319259209393,0.409558051780268
0.82,0.371998938663889,0.403695795663204
0.84,0.365495131997215,0.398259669604377
0.86,0.360534902664333,0.393501502345525
0.88,0.354547819605936,0.387855753943084
0.9,0.348505715189123,0.383390625622604
0.92,0.342607514320423,0.377929090037605
0.94,0.336938918106633,0.371872258947682
0.96,0.330901835019141,0.366837293457343
0.98,0.326111968459981,0.361045176517955
1,0.320184400374363,0.355766922316933
1.02,0.315598203974457,0.349476618319225
1.04,0.311599422432549,0.343938449784058
1.06,0.306918979871289,0.339197438753052
1.08,0.302794185456769,0.33350619748358
1.1,0.297835206429415,0.32863781957171
1.12,0.293560560766981,0.323848314267265
1.14,0.289458718184785,0.318192623917062
1.16,0.28618173484643,0.312993322002685
1.18,0.282643487010203,0.308424934567265
1.2,0.279284897506057,0.303286581920751
1.22,0.276898740693418,0.29884532755511
1.24,0.273159564692679,0.294250354041756
1.26,0.27040993969669,0.290204595211296
1.28,0.268809735084837,0.286445985521629
1.3,0.26676884211949,0.283155272457752
1.32,0.263658069671986,0.279527215707087
1.34,0.261614328881765,0.275376291805396
1.36,0.258745200081204,0.272369521262766
1.38,0.256967505488916,0.268633823238301
1.4,0.255851222806741,0.264892150556597
1.42,0.253783640643847,0.262924093556537
1.44,0.252987851245314,0.260332887868365
1.46,0.25192297994902,0.257268408419882
1.48,0.251397165576777,0.254709496252232
1.5,0.250435242320705,0.252392567554789
1.52,0.249633448401842,0.249678094928689
1.54,0.24844595306701,0.247678749008732
1.56,0.247297433907702,0.245529325876357
1.58,0.246817704402659,0.243580106122366
1.6,0.245537752565725,0.242711040606031
1.62,0.244646753428215,0.240488649281576
1.64,0.244202593650209,0.238725071601388
1.66,0.243004497778035,0.237781354670962
1.68,0.242637839178382,0.236264132740067
1.7,0.241553623595302,0.235124337652173
1.72,0.240995845758589,0.234021167038487
1.74,0.241673438368715,0.232746143045562
1.76,0.241640117665727,0.232142172973468
1.78,0.241019663637067,0.231822379175286
1.8,0.240613419061902,0.230554690686185
1.82,0.240124936322657,0.229747004742412
1.84,0.239847450190072,0.228512320303151
1.86,0.239163342365998,0.227961243781299
1.88,0.239309433757389,0.226996241976566
1.9,0.239304538984353,0.226868109039404
1.92,0.239575982896891,0.226364815362834
1.94,0.239902058040619,0.226071134128475
1.96,0.240831587755924,0.225771922144186
1.98,0.241210973193836,0.225491952705624
2,0.241456294297866,0.225092921499813
2.02,0.242354893745013,0.225123922088073
2.04,0.241719213606708,0.225355876181253
2.06,0.242097024785626,0.225408366498757
2.08,0.241694436107224,0.225304735636056
2.1,0.241876198473325,0.224499757129998
2.12,0.24200765682495,0.224140388162655
2.14,0.240933224383547,0.223385090069377
2.16,0.240330867842656,0.223292490416235
2.18,0.240199416363123,0.222936527241666
2.2,0.240175810706905,0.222285272275164
2.22,0.239961401131295,0.221802618919186
2.24,0.240633418779455,0.221694166312081
2.26,0.240236541937559,0.221228589439229
2.28,0.239779486262236,0.22101779682821
2.3,0.240623334969056,0.220805302961478
2.32,0.240264731041377,0.220809703825113
2.34,0.239531205248231,0.220906646579702
2.36,0.239555971713508,0.220289263733297
2.38,0.23984472212347,0.219946681775534
2.4,0.239828696196214,0.2191855900274
2.42,0.239812887684076,0.219462259421739
2.44,0.240086632106655,0.21946111303362
2.46,0.240019578748882,0.219487712149726
2.48,0.239740107599111,0.219584092551485
2.5,0.240246687147889,0.219204600240101
2.52,0.240369158171484,0.218771192188407
2.54,0.239654748056192,0.218696192824634
2.56,0.240331234281326,0.218517294272662
2.58,0.240539104903552,0.218967211923786
2.6,0.239538502886692,0.219258844686691
2.62,0.238763564750488,0.219192477078945
2.64,0.238083667645804,0.218902551838094
2.66,0.23733621197907,0.219143958862547
2.68,0.237373235635926,0.218722992740805
2.7,0.236921750799646,0.21839134397761
2.72,0.23663702275378,0.218514365347651
2.74,0.236061372875532,0.218409889406173
2.76,0.2360388687909,0.219047654175447
2.78,0.236551310301436,0.218468259806198
2.8,0.236228897167462,0.21841790322344
2.82,0.23676771318972,0.21866122906083
2.84,0.23597754548903,0.218542166402513
2.86,0.235377815306435,0.218314139512967
2.88,0.234583676857099,0.218227224662778
2.9,0.234021313457193,0.218386608517956
2.92,0.233109633417835,0.218230090113676
2.94,0.233176403697987,0.218155464138927
2.96,0.233119243097226,0.217780689129814
2.98,0.233228657564873,0.218064406682796
3,0.233041300325068,0.218197926492716
3.02,0.232499410443678,0.217858892829538
3.04,0.231988547997393,0.217869328447211
3.06,0.2313932754068,0.217989952890778
3.08,0.231199119432425,0.21770330360497
3.1,0.231093429559765,0.216875484631067
3.12,0.230962914177455,0.216326940959907
3.14,0.230310978117791,0.216435606081758
3.16,0.23083600421163,0.216456224972493
3.18,0.230729245226643,0.215759617051858
3.2,0.230330442022527,0.216002565361837
3.22,0.230587663628974,0.215391900559648
3.24,0.230297462981651,0.21524008993382
3.26,0.230222240379326,0.215170149760615
3.28,0.229772788619581,0.215322267283799
3.3,0.229637709881723,0.214978248171764
3.32,0.228940159836,0.214468627867078
3.34,0.228395034855889,0.214407468731154
3.36,0.229065773251252,0.214352615402931
3.38,0.22875162591452,0.213700799307613
3.4,0.228146709090369,0.213717595067364
3.42,0.227809114182287,0.212787473869284
3.44,0.227555892362845,0.213133372146561
3.46,0.228080905045013,0.212980878605688
3.48,0.228405781749116,0.212243795690192
3.5,0.22884490925115,0.212255029043939
3.52,0.228720281043846,0.211227706677577
3.54,0.228444533004595,0.210692871930103
3.56,0.228119814619255,0.210602193327772
3.58,0.228628748279994,0.210792382856696
3.6,0.228390456678966,0.210564862927327
3.62,0.228185933370083,0.210885031308836
3.64,0.227190813847957,0.2103881745258
3.66,0.226633160825173,0.209538519105672
3.68,0.226655666669731,0.209643928496472
3.7,0.225929142428535,0.209438861681682
3.72,0.225345792059334,0.20898907409318
3.74,0.225116871935445,0.209197437711443
3.76,0.225819924361534,0.208667903559702
3.78,0.225890616148414,0.208503610346997
3.8,0.226102506937979,0.208036985225149
3.82,0.225831717260851,0.207905544101606
3.84,0.22515960799258,0.207410074351671
3.86,0.224869922665376,0.207272988930812
3.88,0.225135582000427,0.207237591104896
3.9,0.225377472163702,0.207261177553126
3.92,0.225849011457916,0.207330753673063
3.94,0.22607021285253,0.20712676820297
3.96,0.226416608889901,0.206824586811227
3.98,0.226727430998044,0.206745176071328
4,0.225926912404473,0.206727501395923
4.02,0.226087308441129,0.206420784437797
4.04,0.225087316407562,0.205826852189154
4.06,0.22557074329658,0.206387000737697
4.08,0.225033038110428,0.206367947081779
4.1,0.224317661880519,0.206353739269847
4.12,0.223937568658089,0.206187945264445
4.14,0.224883894226631,0.20594212032604
4.16,0.224278596331266,0.206003476195119
4.18,0.224111547382611,0.206117019080997
4.2,0.223792687113578,0.206542638044275
4.22,0.223358211755763,0.206189623292089
4.24,0.223123763820625,0.206295208901435
4.26,0.222865554617055,0.206511575042889
4.28,0.223131253728361,0.20677472428436
4.3,0.222857467781456,0.206916378658746
4.32,0.222373385636894,0.206623881986028
4.34,0.222361161036704,0.206755121003274
4.36,0.222827150630818,0.206039095459973
4.38,0.223289647105704,0.205540907857952
4.4,0.223043875826685,0.205772295165398
4.42,0.223371102295057,0.205537508678224
4.44,0.223729932357541,0.205121789559423
4.46,0.224234462545682,0.205290571381412
4.48,0.2237032006279,0.205607685753836
4.5,0.223174554805536,0.205717345009433
4.52,0.223856921357587,0.205615622920686
4.54,0.224571275125989,0.205739452418888
4.56,0.22462854728531,0.206246752962152
4.58,0.225450890478397,0.20548345120272
4.6,0.225817398704497,0.206333242747925
4.62,0.22539334701397,0.206494375775392
4.64,0.225877749945078,0.206285945290812
4.66,0.225495254864944,0.206442431046015
4.68,0.225374044583949,0.20680017015611
4.7,0.225989178874549,0.206764613013074
4.72,0.225606507473554,0.207186819738041
4.74,0.225870781987462,0.206947693673613
4.76,0.226209869440229,0.206348972358178
4.78,0.226299822178126,0.206132517502496
4.8,0.226636967148473,0.206314440302078
4.82,0.2264739706272,0.20635515427178
4.84,0.226512031809004,0.206879282502128
4.86,0.226757414394596,0.207406406771028
4.88,0.226993062324761,0.208106852552309
4.9,0.226916305279907,0.207952963204126
4.92,0.226771600729199,0.207106131059537
4.94,0.226767330040278,0.206994982123532
4.96,0.227148872882606,0.206590207288168
4.98,0.226973385939516,0.207045545860209
5,0.227011477459749,0.207584477106796
5.02,0.227265575668453,0.207614005426054
5.04,0.227142598146599,0.207228351748552
5.06,0.227011912497581,0.207647007693966
5.08,0.22718629395212,0.2081594099025
5.1,0.227773371582323,0.208236533570834
5.12,0.227880259239406,0.208482241520056
5.14,0.227455772221734,0.208167049976961
5.16,0.22735301205519,0.208315632841495
5.18,0.227810781926785,0.208049994900751
5.2,0.228451264376372,0.207756800834017
5.22,0.22872829976699,0.207793621295834
5.24,0.228783959884252,0.208912871707311
5.26,0.228809030607839,0.209682879115152
5.28,0.228815848712373,0.209403075442712
5.3,0.229183046066639,0.20935731679022
5.32,0.229218732400223,0.208659885687902
5.34,0.229809016768241,0.208489621711225
5.36,0.229461644239266,0.20790088616706
5.38,0.230024719409088,0.20833340082942
5.4,0.230384024781752,0.208525573679738
5.42,0.230104782290015,0.208486494193655
5.44,0.230283802974433,0.208333680273439
5.46,0.230833717421337,0.208411902456595
5.48,0.230088508630874,0.208422926016194
5.5,0.230653655562114,0.208018769177851
5.52,0.230107208377443,0.208190476924977
5.54,0.229834344992974,0.208208509363906
5.56,0.23027868539826,0.207784404703215
5.58,0.230078797390462,0.207752162332264
5.6,0.229890236401478,0.207203576002596
5.62,0.229630944631928,0.207543686651905
5.64,0.229613986636714,0.20759849287362
5.66,0.230193233737191,0.208129231268021
5.68,0.230275842595721,0.208275247098776
5.7,0.229776350700206,0.20824396560497
5.72,0.229257320104837,0.207680531714166
5.74,0.229246305613827,0.208200494590962
5.76,0.229950375601319,0.20840135901242
5.78,0.230685867597247,0.208268295513063
5.8,0.230612502763,0.208071373582676
5.82,0.230591134029695,0.207826253162324
5.84,0.229985860492845,0.208115771807711
5.86,0.230017230851807,0.20817800765288
5.88,0.229841552489836,0.208025605435299
5.9,0.230269281878564,0.2081595620252
5.92,0.23091157097759,0.207755565283166
5.94,0.231121721237201,0.207820899880939
5.96,0.231182251943778,0.207601386996319
5.98,0.231631735827484,0.207765511488387
6,0.232385536563546,0.208089540176008
6.02,0.232623471861073,0.208702302394306
6.04,0.232354787418493,0.208727583821309
6.06,0.232350633395421,0.208919392094846
6.08,0.232578570852174,0.208722003212702
6.1,0.231975982696525,0.207844949726361
6.12,0.23194755694862,0.207886988097201
6.14,0.231718437701686,0.208089786780728
6.16,0.231717953895855,0.208489514006643
6.18,0.231861716407833,0.208612664210432
6.2,0.232686330964142,0.208605860335638
6.22,0.232621432049764,0.208797098700123
6.24,0.232862022647342,0.209662379066329
6.26,0.232257758943552,0.20927207130972
6.28,0.233064845864797,0.208962786645129
6.3,0.232820437736235,0.209240356121889
6.32,0.23333968496586,0.209473504502706
6.34,0.235088461742548,0.210204755383831
6.36,0.234630689722858,0.21058349350676
6.38,0.234598428986997,0.21074429743418
6.4,0.235555308200181,0.210658173588308
6.42,0.236355752239998,0.210650653119899
6.44,0.236869542307519,0.210384114210494
6.46,0.237034949333835,0.210627428734001
6.48,0.237520179146198,0.210487841006008
6.5,0.237606715257855,0.21081378887744
6.52,0.237489378204887,0.210444256777394
6.54,0.237514929161824,0.210998617717213
6.56,0.238350711140597,0.210807190956637
6.58,0.239071037408836,0.21022987088717
6.6,0.239325488509677,0.210756673996056
6.62,0.239346986551453,0.211109664952488
6.64,0.240095413517648,0.21157396932868
6.66,0.23972767714889,0.211608969884018
6.68,0.239096323954027,0.212476847644713
6.7,0.238442560514276,0.212263449197528
6.72,0.238437298000096,0.21222307903354
6.74,0.238290289241712,0.212333282118392
6.76,0.238882742711826,0.212217460546394
6.78,0.238829170563581,0.212318185570612
6.8,0.238730630969526,0.212329485696123
6.82,0.238475655124498,0.212251974080304
6.84,0.238469687963688,0.212751476728783
6.86,0.238681246978825,0.212679976696
6.88,0.238613382911683,0.212810933853676
6.9,0.238699015252819,0.213361986793652
6.92,0.238778834054986,0.213439882736007
6.94,0.239568628756496,0.213659689476349
6.96,0.240089812301784,0.213617299095529
6.98,0.239701831952508,0.213984185628568
7,0.240158025147048,0.21435339274394
7.02,0.240294173547646,0.214612324521826
7.04,0.240296352068253,0.214788505810045
7.06,0.240544392733726,0.215456278607497
7.08,0.240620133312267,0.215128566629433
7.1,0.240417270614667,0.215698074274968
7.12,0.240377226134935,0.215759101392572
7.14,0.240626201479574,0.215697873129953
7.16,0.239762655083043,0.216251632015653
7.18,0.240341905600617,0.216361879689324
7.2,0.241091593310777,0.216991938779043
7.22,0.240611039903658,0.217086329443049
7.24,0.240587466110612,0.217036559619786
7.26,0.240728987870105,0.217119894598643
7.28,0.239596706769228,0.217466729588123
7.3,0.240070923071583,0.217532841492755
7.32,0.239365932449377,0.217466068784428
7.34,0.239238961900698,0.216884599644633
7.36,0.239645104029479,0.217229660221054
7.38,0.239958268386413,0.217031073638125
7.4,0.239567470288065,0.216935544483528
7.42,0.239451979479042,0.217187647845463
7.44,0.239243039189195,0.217082536535106
7.46,0.239199080783305,0.217077031045771
7.48,0.239101511535874,0.217432374163213
7.5,0.239250290460138,0.217736253910389
7.52,0.239689887841107,0.216713405187654
7.54,0.239625461513834,0.216156336908794
7.56,0.239782557641817,0.216817977408866
7.58,0.239762976313976,0.217308537005615
7.6,0.239353093728736,0.217301604679943
7.62,0.240556325109365,0.217012939414785
7.64,0.240767084429462,0.216968255390709
7.66,0.24006646588105,0.216945806078707
7.68,0.240291166119662,0.217270514746635
7.7,0.239805859090722,0.216959337280988
7.72,0.239799786149614,0.216347322877937
7.74,0.239334264166866,0.215694392209446
7.76,0.239970185126881,0.2156383773083
7.78,0.240157898101968,0.215690498969459
7.8,0.240540187990013,0.215589336649027
7.82,0.239912509923001,0.21543214206393
7.84,0.241113121063672,0.216084150787978
7.86,0.241806520662963,0.216981477775516
7.88,0.240559479030798,0.217022415592315
7.9,0.240973837472117,0.217460410360232
7.92,0.241184297219074,0.2175596924827
7.94,0.241715209754606,0.2180042764933
7.96,0.241068266034801,0.217906315017495
7.98,0.240844506059901,0.217761715957586
8,0.240611669469468,0.217690892801466
8.02,0.239803279934304,0.217744773360368
8.04,0.239595920647992,0.21780217125226
8.06,0.240075849758835,0.217777524775994
8.08,0.239754198466845,0.217823810200416
8.1,0.239093638864352,0.217602217682741
8.12,0.23896801615516,0.218125762870337
8.14,0.238376992854652,0.218365253954778
8.16,0.238695025695883,0.218091576255605
8.18,0.237895764914012,0.218072954515941
8.2,0.238733045311911,0.21787901000284
8.22,0.238672295224837,0.218433603341324
8.24,0.238609155525662,0.217953789545421
8.26,0.237802188853014,0.218710023140889
8.28,0.238185900839719,0.218818851795981
8.3,0.237782685053444,0.218857255677688
8.32,0.237430290062351,0.218796342868127
8.34,0.237718827451362,0.21860785266985
8.36,0.237310448240128,0.218584606290898
8.38,0.237265795294244,0.2187552282007
8.4,0.237335771995948,0.219028069194681
8.42,0.237326072880017,0.219029733493393
8.44,0.237867222711478,0.219048058056109
8.46,0.237747251898933,0.219144023780198
8.48,0.237367733166112,0.218819526367878
8.5,0.237729184129403,0.218362672816782
8.52,0.237194348191975,0.21775048128173
8.54,0.236437810188447,0.217567036423202
8.56,0.236410810396865,0.217791125535061
8.58,0.235988373753438,0.217341681015822
8.6,0.235989255930204,0.21663724688983
8.62,0.236020559793912,0.21685998951101
8.64,0.23636729699409,0.216325248089403
8.66,0.236079354572257,0.216766340029176
8.68,0.236083648888609,0.216309275509328
8.7,0.235415625666354,0.216773040636826
8.72,0.235242795264581,0.21600177304424
8.74,0.235930408893485,0.215480302041079
8.76,0.236068900899466,0.215064513674308
8.78,0.235840879823226,0.214739203127275
8.8,0.235885348722629,0.214603631798944
8.82,0.235577683222092,0.214369289817526
8.84,0.23564783292488,0.214441363238874
8.86,0.236497512397876,0.21403135439418
8.88,0.236142822873231,0.213934885097635
8.9,0.236626414301168,0.214221714585692
8.92,0.237835981743433,0.214066701771189
8.94,0.237885833003184,0.213786964350864
8.96,0.23875982192608,0.213827571939014
8.98,0.23823153395259,0.213943078783185
9,0.237630987194594,0.213821178831265
9.02,0.238116414220905,0.214325841122453
9.04,0.238176959448076,0.214167782336007
9.06,0.237433480794837,0.213789109278454
9.08,0.237457556689626,0.213498525082089
9.1,0.237656441784963,0.213095597635785
9.12,0.237566718131154,0.213377881069634
9.14,0.236657933371319,0.21312261733034
9.16,0.237024353980676,0.212511942440614
9.18,0.237269638168337,0.211932599471245
9.2,0.237260241398984,0.212178685259776
9.22,0.236902540414475,0.21226043699525
9.24,0.236464839536373,0.211868656732742
9.26,0.236980662497577,0.212143513069273
9.28,0.237080750734926,0.21223548210278
9.3,0.237127227431722,0.211952912275657
9.32,0.237349171185707,0.211837268247319
9.34,0.237059558005852,0.212191119088275
9.36,0.237419455496563,0.212725530701831
9.38,0.238330672421766,0.21330860282367
9.4,0.237740762396284,0.214303152441217
9.42,0.237341301312908,0.213600550449828
9.44,0.237075275976572,0.213672534889003
9.46,0.237508317325246,0.213658168853697
9.48,0.237959306191967,0.213819835491402
9.5,0.237889543746747,0.213420305554605
9.52,0.237020302236536,0.213286433172478
9.54,0.23689761949985,0.213164242948656
9.56,0.237676601446958,0.213238989910263
9.58,0.237029533527787,0.212952218933541
9.6,0.237225557950589,0.212873307171701
9.62,0.237249413321399,0.212379335583421
9.64,0.237144480606074,0.212606690421416
9.66,0.236452391301075,0.212221312637771
9.68,0.236598776232988,0.211573861984645
9.7,0.236475887472159,0.211675794143779
9.72,0.235949634244028,0.211473656769791
9.74,0.235990315889141,0.211669455566061
9.76,0.236197366467358,0.211907457833355
9.78,0.236160527280731,0.21205557092339
9.8,0.235895457789815,0.211552420746098
9.82,0.234695544797933,0.211669175339217
9.84,0.234410631721413,0.21153448771544
9.86,0.234678377437988,0.211377954085068
9.88,0.235105381477465,0.211431644750009
9.9,0.236032720574664,0.212083091092266
9.92,0.235659734947275,0.212322624669575
9.94,0.235234780331266,0.212193684854512
9.96,0.234529390856451,0.21181203784516
9.98,0.235110909231852,0.211925915201595
10,0.234617489919997,0.211913114338983
10.02,0.234080549620565,0.211836197553472
10.04,0.233766476845075,0.211905262142247
10.06,0.233660580307511,0.211874658165586
10.08,0.233826468359452,0.211948397707122
10.1,0.233585219916333,0.211979169473128

